Astrometric Identification of Nearby Binary Stars I: Predicted Astrometric Signals

We examine the capacity to identify binary systems from astrometric errors and deviations alone. Until the release of the fourth Gaia data release we lack the full astrometric time series that the satellite records, but as we show can still infer the presence of binaries from the best fit models, and their error, already available. We generate a broad catalog of simulated binary systems within 100 pc, and examine synthetic observations matching the Gaia survey's scanning law and astrometric data processing routine. We show how the Unit Weight Error (UWE) and Proper Motion Anomaly (PMA) vary as a function of period, and the properties of the binary. Both UWE and PMA peak for systems with a binary period close to the time baseline of the survey. Thus UWE can be expected to increase or remain roughly constant as we observe the same system over a longer baseline, and we suggest $UWE_{eDR3}>1.25$ and $\Delta UWE/UWE_{eDR3}>-0.25$ as criteria to select astrometric binaries. For stellar binaries we find detectable significant astrometric deviations for 80-90\% of our simulated systems in a period range from months to decades. We confirm that for systems with periods less than the survey's baseline the observed $UWE$ scales $\propto \ \varpi$ (parallax), $a$ (semi-major axis) and $\Delta =\frac{|q-l|}{(1+q)(1+l)}$ where $q$ and $l$ are the mass and light ratio respectively, with a modest dependence on viewing angle. For longer periods the signal is suppressed by a factor of roughly $\propto P^{-2}$ (period). PMA is largest in orbits with slightly longer periods but obeys the same approximate scaling relationships.

==> binarydatashort_a.csv <==
sourceid,ra,dec,parallax,pmra,pmdec,ruwe,luwe
290653322568704,44.44850159775912,0.7917886784873427,17.04575538635254,87.42140197753906,-54.55632019042969,2.638679027557373,2.440086603164673
596798591393792,46.437702757259544,1.7117729330493445,10.972148895263672,107.78741455078125,-25.992326736450195,9.984197616577148,9.099285125732422
774472798501120,46.75561090023727,2.134491835812317,12.864794731140137,16.60643768310547,37.94053268432617,23.50187873840332,23.65461540222168
1013169900890624,46.35758730385661,2.789019508815626,20.550472259521484,200.01400756835938,-134.34873962402344,1.756304383277893,1.451782464981079
1155453577587072,43.726188251009376,1.6485541236514145,20.86394500732422,119.21854400634766,7.349956035614014,7.729955673217773,6.093222618103027
1381403216912512,44.47816311926047,2.588188047050787,11.37098503112793,-21.507904052734375,18.63311004638672,5.531933784484863,4.763347148895264
1425830358704768,42.7529857336048,2.016595544570301,12.229727745056152,-33.51079177856445,-1.5715813636779785,4.7377753257751465,4.2303338050842285
1553614225692544,43.46263795346658,2.5109292046684297,12.141989707946777,-44.907135009765625,-32.2764778137207,4.050170421600342,3.8495070934295654
1844263252553216,45.7248593179114,3.2987657831540993,12.270655632019043,79.33505249023438,-29.7020263671875,18.333303451538086,15.811065673828125
1990257780894208,44.22755027209574,3.2405624170392286,11.416189193725586,-27.446088790893555,-42.65177536010742,4.111851692199707,3.7960712909698486
2109382993763712,44.296836691527666,4.098236887535778,10.610448837280273,29.52808380126953,-17.397111892700195,32.59772872924805,29.351415634155273
2184179848615424,44.785225663797746,4.00343415516282,11.653755187988281,120.8603286743164,-117.53762817382812,11.729822158813477,11.621086120605469
2517233088211712,48.307934519908706,3.82011414311565,16.796144485473633,276.8719482421875,-229.20306396484375,2.8153135776519775,2.7279341220855713
3327298279900800,48.81172819953158,5.3433932486877,11.734212875366211,44.75747299194336,-206.8108673095703,2.2018980979919434,1.9948406219482422
3534796739927424,47.33256163654212,4.5591601636505,12.50866413116455,109.14149475097656,-282.46002197265625,3.59065580368042,3.474180221557617


==> binarydatashort_b.csv <==
deltaluwe,deltara,deltadec,deltaparallax,deltapmra,deltapmdec,RFV,sourcetype
1.3039997816085815,1.2133780728618149e-05,-7.238616035465384e-06,-0.12926357984542847,0.5962109565734863,-2.143641710281372,1.3163660764694214,1
1.383500337600708,1.559772681503091e-05,-3.6954513689124724e-06,0.963158905506134,0.8082868456840515,0.06799463927745819,9.663139343261719,1
21.116008758544922,2.501367589502479e-06,6.95625931257382e-06,-1.2268016338348389,-8.662774085998535,-8.19438648223877,2.0525095462799072,1
0.3124077320098877,2.780213617370464e-05,-1.864674050011672e-05,0.0945582166314125,0.14670330286026,-0.188609778881073,1.7153724431991577,1
4.315883159637451,1.6611085811746307e-05,1.4397426184586948e-06,0.5438024401664734,-0.5632653832435608,-1.924817442893982,3.270106315612793,1
2.234391212463379,-2.9426423679979052e-06,2.5844888114079367e-06,0.2802560329437256,0.4367223083972931,-0.05177190899848938,1.7056318521499634,1
1.8142242431640625,-4.796161192643922e-06,-1.200864545580771e-07,-0.10230546444654465,-0.23160023987293243,0.16941066086292267,4.447958946228027,1
0.32912132143974304,-6.206040779943578e-06,-4.192419055470964e-06,0.04002068564295769,0.5797040462493896,-1.4314202070236206,3.362936496734619,1
10.787446022033691,1.1371902473911177e-05,-3.971669684688095e-06,2.366105079650879,0.9908090233802795,-1.3263587951660156,8.161224365234375,1
0.43921294808387756,-3.759844730666373e-06,-5.922452146478463e-06,-0.2801806926727295,0.4230450987815857,0.0128471739590168,2.0188968181610107,1
28.1783504486084,4.616316800820641e-06,-4.430884928297019e-06,-0.6348437070846558,7.270049095153809,9.334968566894531,0.684516966342926,1
10.406546592712402,1.6793524991953745e-05,-1.5671794244553894e-05,-0.14315208792686462,-1.488509178161621,-3.8266570568084717,0.7231729030609131,1
1.5783087015151978,3.8562528061447665e-05,-3.176662721671164e-05,0.13272123038768768,-0.46624377369880676,-0.2568559944629669,8.854113578796387,1
0.9193545579910278,6.23809364697081e-06,-2.870726166293025e-05,-0.14677032828330994,-0.7032612562179565,-0.07230483740568161,0.9186292290687561,1
1.2238484621047974,1.5215218809316866e-05,-3.922378527931869e-05,0.1977192759513855,0.192840576171875,0.04395127668976784,0.9772591590881348,1


==> binarydatashort_c.csv <==
gmag,bpmag,rpmag,absmag,bprp,dmag,dtheta,da
15.254454612731934,16.938892364501953,14.001383781433105,11.412535667419434,2.9375085830688477,0.0019946799147874117,0.14812326431274414,0.00868974532932043
14.928210258483887,16.39621353149414,13.640143394470215,10.129669189453125,2.756070137023926,-0.7001338601112366,0.45497116446495056,0.04146600142121315
9.74286937713623,10.144306182861328,9.175890922546387,5.289883613586426,0.9684152603149414,-0.14311598241329193,0.5079728960990906,0.03948550671339035
13.88863468170166,15.467795372009277,12.667308807373047,10.452743530273438,2.8004865646362305,-0.5192668437957764,0.0240071602165699,0.001168204820714891
13.044758796691895,14.452713966369629,11.878026008605957,9.641740798950195,2.574687957763672,-0.6191626787185669,0.100518137216568,0.004817791748791933
12.760104179382324,13.703254699707031,11.777159690856934,8.039094924926758,1.9260950088500977,-0.20511150360107422,0.08112724125385284,0.007134583778679371
13.823619842529297,14.997700691223145,12.702962875366211,9.260704040527344,2.2947378158569336,-0.09043049812316895,0.08971326053142548,0.007335670758038759
15.921760559082031,17.83298110961914,14.548110008239746,11.343210220336914,3.2848711013793945,-1.070055603981018,0.45734041929244995,0.037666019052267075
13.39859676361084,14.510517120361328,12.162251472473145,8.842935562133789,2.3482656478881836,-0.6871097087860107,0.2651926875114441,0.02161194197833538
14.802973747253418,16.187902450561523,13.616090774536133,10.09057903289795,2.5718116760253906,-0.1616198718547821,0.16606618463993073,0.014546551741659641
11.621255874633789,12.318705558776855,10.809361457824707,6.749924659729004,1.5093441009521484,-0.37479692697525024,0.7341341376304626,0.06918973475694656
9.936371803283691,10.399691581726074,9.3075590133667,5.268701076507568,1.092132568359375,-0.6582595109939575,0.24769030511379242,0.021254118531942368
9.589524269104004,10.126452445983887,8.879202842712402,5.715572357177734,1.2472496032714844,-0.6978915929794312,0.05229896679520607,0.003113748040050268
13.908042907714844,15.08546257019043,12.825982093811035,9.2553129196167,2.2594804763793945,0.0138070248067379,0.03990044444799423,0.0034003511536866426
15.798460960388184,17.348630905151367,14.585768699645996,11.284515380859375,2.762862205505371,0.432343065738678,0.36412036418914795,0.029109451919794083

